Multilayer diffusion in a composite medium with imperfect contact

The problem of heat conduction in one-dimensional piecewise homogeneous composite materials is examined by providing an explicit solution of the one-dimensional heat equation in each domain. The location of the interfaces is known, but neither temperature nor heat flux are prescribed there. We find a solution using the Unified Transform Method, due to Fokas and collaborators, applied to interface problems and compute solutions numerically.

==> heat_Dpm_close.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'heat_Dpm_close.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{636.07832688bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79594823)%
    \put(0,0){\includegraphics[width=\unitlength]{heat_Dpm_close.pdf}}%
    \put(0.36354143,0.80927183){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28424172\unitlength}\raggedright $\Im(k)$\end{minipage}}}%
    \put(0.77606924,0.40429026){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26411842\unitlength}\raggedright $\Re(k)$\end{minipage}}}%
    \put(0.1168359,0.5463834){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.52826792\unitlength}\raggedright $\mathcal{L}_{D^+}$\end{minipage}}}%
    \put(0.48012216,0.32790922){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.30537456\unitlength}\raggedright $\mathcal{L}_{D^-}$\end{minipage}}}%
    \put(0.42220659,0.71813537){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.42168234\unitlength}\raggedright $\mathcal{L}_C^+$\end{minipage}}}%
    \put(0.17494866,0.13392961){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.55931479\unitlength}\raggedright $\mathcal{L}_C^-$\end{minipage}}}%
  \end{picture}%
\endgroup%

